GMC Collisions As Triggers of Star Formation. IX. Chemical Evolution

Collisions between giant molecular clouds (GMCs) have been proposed as a mechanism to trigger massive star and star cluster formation. To investigate the astrochemical signatures of such collisions, we carry out 3D magnetohydrodynamics simulations of colliding and non-colliding clouds exposed to a variety of cosmic ray ionization rates (CRIRs), $\zeta$, following chemical evolution including gas and ice-phase components. At the GMC scale, carbon starts mostly in $\rm{C^+}$, but then transitions into C, CO, followed by ice-phase CO and $\rm{CH_3OH}$ as dense, cooler filaments, clumps and cores form from the clouds. The oxygen budget is dominated by O, CO and water ice. In dense regions, we explore the gas phase CO depletion factor, $f_D$, that measures the extent of its freeze-out onto dust grains, including dependence on CRIR and observables of mass surface density and temperature. We also identify dense clumps and analyze their physical and chemical properties, including after synthetic line emission modeling, investigating metrics used in studies of infrared dark clouds (IRDCs), especially abundances of CO, $\rm HCO^+$ and $\rm N_2H^+$. For the colliding case, we find clumps have typical densities of $n_{\rm H}\sim10^5\:{\rm{cm}}^{-3}$ and temperatures of $\sim20\:$K, while those in non-colliding GMCs are cooler. Depending on $\zeta$ and GMC dynamical history, we find CO depletion factors of up to $f_D\sim10$, and abundances of HCO$^+\sim 10^{-9}$ to $10^{-8}$ and $\rm{N_2H^+}\sim10^{-11}$ to $10^{-10}$. Comparison with observed IRDC clumps indicates a preference for low CRIRs ($\sim10^{-18}\:{\rm{s}}^{-1}$) and a more quiescent (non-colliding), cooler and evolved chemodynamical history. We discuss the general implications of our results and their caveats for interpretation of molecular cloud observations.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
